The generalized method of solving ECDLP using quantum annealing

This paper presents a generalization of a method allowing the transformation of the Elliptic Curve Discrete Logarithm Problem (ECDLP) over prime fields to the Quadratic Unconstrained Binary Optimization (QUBO) problem. The original method requires that a given elliptic curve model has complete arithmetic. The new one has no such restriction, which is a breakthrough. Since the mentioned obstacle is no longer a problem, the latest version of the algorithm may be used for any elliptic curve model. As a result, one may use quantum annealing to solve ECDLP on any given model of elliptic curves.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

